SIFR: Stable Signed Flow Reinforcement

Reward-based fine-tuning of flow models requires effectively promoting high-reward and suppressing low-reward samples, while maintaining training stability over many rounds of iterative updates. Iterative reward fine-tuning provides a simple starting point, but the positive reward weights give no explicit unfitting signal, and repeated reweighting concentrates the distribution and causes collapse. We propose Stable Signed Flow Reinforcement (SIFR), which replaces the reward weights by signed advantages to supply the missing unfitting signal, and constrains the velocity drift from a reference model to stabilize the updates, with a Lagrange multiplier that adapts the regularization strength to a prescribed drift budget. We further show that existing flow RL methods fall within this framework: they implicitly minimize the signed loss, differing in their regularization choices. We validate SIFR on SD3.5 Medium (2.5B) and FLUX.2 Klein (9B) and scale it to Cosmos 3 Super Text2Image (64B): across all 12 backbone--reward pairs with preference and rule-based rewards, it matches or exceeds existing methods, reaches their peak rewards much faster, and keeps improving over long training where they plateau or collapse.

==> figures/data/collapse_strip_curves.csv <==
round,positive_pick,positive_loss,positive_grad,signed_unconstrained_pick,signed_unconstrained_loss,signed_unconstrained_grad,sifr_pick,sifr_loss,sifr_grad
0,21.4925,0.114312,0.01827,21.4925,0.001118,0.0039,21.1935,-0.001174,0.010946
1,21.3295,0.099834,0.007645,21.5599,0.000702,0.003563,21.7469,0.001435,0.024077
2,21.6397,0.096572,0.006877,21.9276,0.00198,0.004193,22.2801,-0.002605,0.025795
3,21.4024,0.086033,0.007367,21.9368,0.000581,0.002765,22.1773,0.009089,0.066285
4,21.4705,0.082044,0.009411,22.3442,0.000985,0.002883,22.1939,0.001308,0.019065
5,21.7304,0.079425,0.011628,22.5805,0.000196,0.003102,22.0367,0.001074,0.020944
6,21.4501,0.07955,0.014317,22.8806,0.000631,0.003591,22.3049,-0.001699,0.01784
7,20.9693,0.077006,0.013614,22.1522,-0.000517,0.002788,22.466,-0.001387,0.015652
8,21.2244,0.082389,0.01533,22.6599,0.000167,0.002308,22.5868,-0.000425,0.014889
9,20.8031,0.081311,0.019091,22.3604,-0.000574,0.003687,22.3071,0.001215,0.015593
10,20.9359,0.083723,0.022935,22.7366,-0.000238,0.002231,22.3399,-8.5e-05,0.016076
11,20.9739,0.083299,0.026425,22.6241,-0.000164,0.002388,22.6593,-0.003256,0.016856
12,20.5968,0.090253,0.030145,22.5248,0.000177,0.00243,22.7504,-0.000203,0.015066
13,20.7894,0.084183,0.027378,22.3939,9.8e-05,0.002418,22.732,-0.000477,0.014152
14,20.8423,0.098521,0.031617,22.8559,-0.00021,0.003132,22.7137,0.001119,0.012583
15,20.9386,0.091976,0.036374,22.9114,-0.00024,0.00234,22.6526,0.000729,0.010908
16,20.1934,0.101878,0.041682,22.5256,-0.000277,0.002743,22.7715,0.001946,0.011046
17,20.4582,0.100047,0.030416,22.48,-0.000379,0.003568,22.4426,0.000744,0.009743
18,20.502,0.098784,0.039982,22.9495,-0.000231,0.002711,22.826,1.7e-05,0.012471
19,20.1485,0.109331,0.04693,22.7687,-0.000498,0.002259,22.9257,-0.000275,0.010685
20,20.0609,0.110061,0.056226,22.5877,-1.2e-05,0.001824,22.8012,-5.4e-05,0.011147
21,20.4193,0.125145,0.066635,23.0311,-0.000406,0.002315,22.5322,0.000729,0.012721
22,20.1045,0.118167,0.058709,22.6017,0.00029,0.002315,22.5786,-0.000447,0.012493
23,20.186,0.117009,0.054338,22.7329,-0.000112,0.00228,22.6811,-0.002803,0.01263
24,20.1837,0.121588,0.053934,22.8207,-0.000355,0.002655,23.2507,-0.000487,0.015629
25,20.0582,0.13267,0.048177,22.6865,-9.5e-05,0.002855,23.3153,-0.000276,0.009467
26,19.9971,0.13134,0.048695,22.8767,-0.000335,0.002262,22.8952,0.002186,0.009797
27,19.8288,0.134813,0.090197,22.7678,-0.000423,0.001697,22.9263,0.000466,0.007798
28,19.4738,0.13271,0.100876,22.7273,-0.000809,0.002835,23.0835,-0.000334,0.009344
29,19.957,0.147884,0.08874,22.8757,3.9e-05,0.001671,22.9177,0.000219,0.009699
30,19.7419,0.151642,0.095436,22.809,-0.000157,0.001743,22.9227,0.000767,0.009285
31,20.0406,0.147426,0.079635,23.0563,-6.8e-05,0.002078,23.1234,0.000119,0.009433
32,20.1084,0.154787,0.09475,23.1269,-0.000348,0.002823,22.9825,0.001225,0.009726
33,19.9224,0.161463,0.079445,22.958,-9.6e-05,0.001654,23.0705,-0.000842,0.011758
34,20.2323,0.165507,0.111918,23.1805,-0.000247,0.001731,23.2138,0.00046,0.010363
35,20.1366,0.16415,0.098116,23.1414,-0.000241,0.001918,22.9379,0.000101,0.008972
36,19.6919,0.156228,0.101081,22.6508,-4.4e-05,0.002323,23.343,-0.000148,0.01016
37,20.0631,0.155789,0.143764,23.0034,2.7e-05,0.002261,23.2541,-0.000541,0.010222
38,19.8369,0.171834,0.154468,22.7107,2e-06,0.001855,23.3996,-0.000167,0.009381
39,19.6289,0.17285,0.146522,22.7741,7e-06,0.003018,23.1235,0.000129,0.010036
40,19.8355,0.178725,0.121632,23.1892,0.000127,0.0018,22.9719,-0.000374,0.010911
41,20.077,0.172763,0.07312,23.1729,0.000134,0.002816,23.132,0.000246,0.011589
42,19.9365,0.178659,0.114785,23.3988,-6.1e-05,0.001957,23.223,-0.000653,0.01132
43,19.6323,0.180213,0.150973,23.0342,0.00013,0.001641,23.2646,-0.00077,0.014529
44,19.5604,0.184347,0.158889,22.9858,0.000135,0.001875,23.1825,0.000275,0.011309
45,19.7866,0.182521,0.174577,23.4437,-3e-06,0.001655,23.4085,-0.000875,0.016746
46,19.3455,0.188565,0.179297,22.6783,7.3e-05,0.002783,23.2607,-0.002443,0.016119
47,19.8035,0.195634,0.180059,23.3243,5.8e-05,0.001744,23.295,0.000865,0.015158
48,19.624,0.194686,0.140348,23.1953,-0.000128,0.001782,23.2459,0.00101,0.012207
49,19.4157,0.183161,0.150023,22.6352,0.000201,0.003215,23.31,9.8e-05,0.010723
50,19.4085,0.199977,0.156419,23.117,0.000165,0.002281,23.6642,0.000823,0.009472
51,19.0908,0.193824,0.178361,22.8146,0.000214,0.0025,23.2589,8.6e-05,0.01047
52,19.5974,0.19102,0.160552,23.1712,-0.000216,0.002646,23.3847,-0.000999,0.009075
53,19.13,0.207872,0.344843,23.0736,-2.9e-05,0.00168,23.0097,0.000691,0.008449
54,19.6705,0.217736,0.34305,23.3693,8.5e-05,0.00216,23.3576,-0.000534,0.008723
55,19.2717,0.213343,0.268298,22.8381,0.000714,0.011647,22.7272,0.000493,0.009487
56,19.412,0.220959,0.157808,23.1387,-0.000147,0.002069,23.3901,-0.000493,0.009676
57,19.797,0.203288,0.127617,23.4891,3.8e-05,0.0021,23.465,-0.001456,0.008744
58,19.4742,0.212307,0.156587,23.231,-0.000243,0.001739,23.2685,-0.000156,0.009127
59,19.1681,0.220997,0.201948,22.9241,-7.7e-05,0.001674,23.6913,-0.000701,0.009515
60,19.38,0.214131,0.234107,23.3469,-1.4e-05,0.002886,23.7294,-0.000159,0.008925
61,19.569,0.211366,0.220354,23.5639,-1e-05,0.001419,23.5643,-0.001508,0.011819
62,19.2377,0.240932,0.346079,23.1819,0.000381,0.001754,23.539,-0.000885,0.010833
63,18.5425,0.252825,0.526809,22.9374,-6.3e-05,0.001376,23.4995,-0.00023,0.012721
64,18.8624,0.241565,0.329388,23.2701,6.1e-05,0.002807,22.9267,-0.000177,0.015029
65,19.1627,0.235777,0.195732,23.2232,-0.000167,0.00183,23.6144,-0.000331,0.013708
66,19.2446,0.232857,0.156178,23.4521,1.1e-05,0.002208,23.3246,0.001236,0.014315
67,18.6,0.239923,0.159545,22.8433,-5.3e-05,0.001633,23.2425,-0.000483,0.011295
68,19.154,0.233693,0.177274,23.0846,-0.000224,0.003107,23.3758,-0.000144,0.013291
69,19.2861,0.245249,0.188322,23.2024,8.4e-05,0.001382,23.3479,0.000901,0.011281
70,18.8568,0.25926,0.35642,23.1265,-0.0001,0.001872,23.0573,0.000855,0.011378
71,19.1244,0.248856,0.427494,23.4985,-0.000145,0.001681,23.2282,-0.000543,0.011894
72,18.5234,0.257618,0.372673,23.1197,-0.000224,0.001529,23.677,-0.000276,0.009985
73,18.7741,0.250971,0.314723,23.3195,-6.7e-05,0.001753,23.3789,0.000433,0.009654
74,19.0117,0.258881,0.251145,23.0264,-0.000103,0.002557,23.0481,4.5e-05,0.007558
75,19.3747,0.273622,0.234397,23.3767,-0.000136,0.001904,23.3271,-0.000503,0.009411
76,18.4909,0.256928,0.453991,23.0736,0.000203,0.001787,23.4576,0.000222,0.007361
77,19.1242,0.260616,0.450775,23.6827,-0.000372,0.002526,23.2262,0.000429,0.008488
78,18.4862,0.266603,0.402337,22.9917,-3.5e-05,0.002007,23.3801,0.000199,0.0089
79,18.9308,0.297075,0.428911,23.4802,-0.000189,0.001759,23.0425,0.00032,0.008138
80,18.2616,0.297141,0.611428,23.0581,-0.000232,0.00217,22.9928,-0.000781,0.008604
81,19.2976,0.302809,0.508659,23.8102,-4.2e-05,0.002079,23.3067,-0.001202,0.008675
82,18.7464,0.2913,0.28913,22.9247,-0.000142,0.002396,23.5723,-0.000229,0.007937
83,18.8245,0.303972,0.32959,23.5824,0.000197,0.002673,23.5374,-0.000499,0.008913
84,18.4163,0.30645,0.341184,23.5612,7.8e-05,0.002334,23.7048,-0.000678,0.007873
85,18.712,0.315364,0.356638,22.8244,7e-05,0.002097,23.8682,0.001198,0.007124
86,18.4238,0.331711,0.623234,23.1113,0.00018,0.002335,23.5747,-0.000181,0.008194
87,18.6876,0.335445,0.948712,23.5425,9.3e-05,0.002388,23.1731,0.000698,0.007662
88,18.6474,0.332048,0.747828,23.3068,-0.000341,0.002807,23.5754,0.000344,0.008067
89,18.5181,0.356485,0.586467,23.0743,-0.000511,0.002537,23.3147,-0.000859,0.009708
90,18.2425,0.33081,0.644017,22.9746,0.000284,0.004035,23.5304,-0.001011,0.009387
91,18.2416,0.356054,0.602109,22.774,0.000315,0.002774,23.5071,-0.000838,0.010162
92,18.1739,0.360562,0.434065,23.0969,-0.000219,0.002675,23.5313,-0.000516,0.011293
93,18.1916,0.341096,0.32535,23.4657,-0.00039,0.003217,23.5214,-0.000284,0.009719
94,18.2485,0.340991,0.305531,23.375,-0.000446,0.002599,23.4934,0.000373,0.008605
95,17.9282,0.403096,1.51168,23.3779,-9.5e-05,0.003038,23.4538,0.000238,0.007827
96,18.2575,0.398707,1.02452,22.8295,-0.000344,0.004081,23.99,-0.000582,0.007724
97,18.477,0.400718,0.519022,23.4628,-0.0003,0.004597,22.9657,-0.000259,0.008287
98,18.289,0.387336,0.374517,23.1542,0.000159,0.003555,23.5973,-0.000138,0.009182
99,17.6179,0.396173,0.446879,22.9531,-0.000274,0.002848,23.2285,0.000203,0.010379
100,18.1603,0.392381,0.412437,23.325,-7.3e-05,0.003027,23.4834,0.000433,0.009474
101,18.0272,0.399206,0.492813,23.1936,0.000309,0.003312,23.3639,-0.00019,0.015385
102,18.0802,0.395114,0.609236,23.246,0.000216,0.004492,23.6796,0.000529,0.01012
103,18.3906,0.408322,0.58464,23.3313,0.000124,0.003707,23.779,0.000294,0.009864
104,18.0572,0.395709,0.750177,23.0721,-0.000152,0.002755,23.5253,-0.000343,0.00926
105,18.273,0.403717,0.633951,23.5409,-0.000486,0.002977,23.4632,0.000415,0.010187
106,17.8804,0.379989,0.42992,23.4674,-0.000449,0.004725,23.7148,-0.000787,0.009953
107,18.314,0.401641,0.825084,23.3355,0.000112,0.003531,23.3591,-0.000795,0.007999
108,17.324,0.415431,1.43406,22.7229,3.6e-05,0.002738,23.3552,1.1e-05,0.008251
109,17.3081,0.442946,1.37089,22.8586,-0.00034,0.00248,23.4862,-0.000709,0.009037
110,17.8742,0.411539,0.749924,23.4766,-0.000192,0.002254,23.6478,0.000172,0.00819
111,17.801,0.433527,0.60859,23.3392,-0.000813,0.003024,23.2762,-0.000927,0.009061
112,17.7593,0.428929,0.550955,23.5557,-9.2e-05,0.003754,23.7086,-0.000528,0.008968
113,17.414,0.409059,0.64732,23.5376,-0.000152,0.002724,23.5668,-0.000517,0.009472
114,17.7327,0.414021,0.813901,23.1805,7e-06,0.003254,23.5221,-0.000861,0.012262
115,17.274,0.435307,0.90385,23.1914,-9.9e-05,0.003364,23.681,0.001623,0.01296
116,17.2409,0.443618,0.838478,22.7454,0.000395,0.002995,23.3126,0.000149,0.01277
117,17.8092,0.497025,1.18257,23.1009,0.001179,0.004818,23.8718,0.000286,0.01102
118,17.6919,0.436317,1.27098,22.8503,0.000271,0.00301,24.0801,-0.000411,0.012363
119,17.1848,0.460193,0.847048,22.7766,0.001036,0.002691,23.4689,-0.000512,0.011486
120,17.548,0.439249,0.947895,22.763,0.000575,0.002429,23.5701,0.000343,0.012174
121,17.4976,0.434099,1.11541,22.3209,0.000876,0.002493,23.8196,6.7e-05,0.009229
122,17.8145,0.433161,0.830948,22.1596,-5.2e-05,0.004733,23.5562,-0.000174,0.007935
123,17.0425,0.439374,0.562929,22.029,-0.000107,0.003467,23.8099,-0.000254,0.009617
124,17.2128,0.411587,0.504559,21.8588,0.000613,0.00521,23.5505,-0.001471,0.011522
125,17.0382,0.454834,1.16885,21.8163,0.000433,0.008109,23.9311,-0.000582,0.010276
126,17.1474,0.475139,1.73975,21.4801,0.002537,0.010488,23.3514,-0.000624,0.010332
127,16.5989,0.435066,1.10281,21.0822,0.000886,0.011219,23.8936,-7e-05,0.009685
128,17.3379,0.47567,0.91903,20.8836,-0.000865,0.013805,23.913,0.000517,0.011361
129,17.537,0.458907,0.951079,20.917,-0.003989,0.011113,23.5314,5.4e-05,0.012799
130,17.0027,0.439809,0.704228,20.3741,-0.004904,0.013941,23.6869,0.001263,0.016496
131,17.4528,0.467589,1.15743,20.0338,-0.001881,0.013348,23.5792,-0.000324,0.008158
132,16.7503,0.414318,1.04467,20.1797,-0.001553,0.007439,23.678,-0.00014,0.009499
133,17.3738,0.48265,1.90596,20.3335,-0.000928,0.006594,23.911,-0.000154,0.008169
134,17.1275,0.490871,1.95666,20.7122,-0.000516,0.004304,23.9254,-0.001077,0.01016
135,17.0819,0.473629,1.71983,20.8376,-0.000677,0.003654,23.2188,0.000309,0.009752
136,16.9981,0.49896,1.62986,20.7837,-0.001132,0.004494,23.9078,-0.000906,0.010736
137,17.092,0.50382,1.472,21.2248,-0.000958,0.004363,24.1878,0.000101,0.010743
138,17.2014,0.473216,1.05312,21.4558,-8.5e-05,0.004145,23.8059,0.000809,0.011174
139,17.4737,0.48082,0.785982,21.3134,-0.000143,0.004178,23.5397,0.000578,0.012017
140,16.5477,0.448606,0.861218,21.2785,-0.00038,0.003192,23.9644,-3.2e-05,0.011254
141,16.8817,0.530673,2.50419,21.5947,-0.000426,0.003209,23.7357,5.2e-05,0.011788
142,16.966,0.5397,2.4497,21.6708,-0.000301,0.003745,23.6861,0.000534,0.012758
143,17.0543,0.495497,1.31212,21.9507,-0.000533,0.003245,23.8632,-0.000299,0.013275
144,17.0466,0.485732,0.980748,21.8237,-0.001101,0.003842,23.4444,-7e-06,0.010437
145,17.2405,0.476359,1.0176,22.2225,-0.00107,0.005181,23.8918,-0.000181,0.009206
146,16.8072,0.487306,1.24069,22.2035,-0.000338,0.004208,24.1411,-0.000291,0.011887
147,17.0761,0.499714,1.23386,22.5558,0.000447,0.011153,23.5709,0.000956,0.010964
148,17.1431,0.479938,1.11904,22.5137,-0.011477,0.039231,23.5275,0.000662,0.011785
149,17.0138,0.485398,1.5528,22.596,-0.005102,0.069267,23.7852,0.000122,0.009671
150,16.5286,0.526535,2.01975,22.5011,-0.013372,0.054594,23.549,-4.1e-05,0.012245
151,16.7492,0.514216,1.64579,22.2803,-0.014284,0.057048,23.4021,0.000256,0.007837
152,16.9488,0.500713,1.42754,22.3819,-0.042954,0.080365,23.8332,-0.000991,0.009522
153,17.4981,0.506719,1.80397,22.923,-0.101437,0.253665,23.8463,-0.000906,0.011334
154,16.7142,0.51223,1.83493,22.2629,-0.022113,0.237103,23.98,4e-05,0.010971
155,17.2278,0.515688,1.49946,23.0361,-0.113876,0.318008,23.5918,0.000326,0.008687
156,16.7243,0.490088,1.35962,22.7457,-0.045361,0.141339,23.566,-0.000296,0.009582
157,16.6615,0.526468,2.15944,22.7586,-0.027939,0.150876,23.8546,5.3e-05,0.007413
158,16.9199,0.52728,1.85427,22.4189,-0.012174,0.109124,23.8864,-0.000764,0.007099
159,17.2455,0.554564,1.69578,22.8273,-0.005797,0.093831,23.8141,0.00055,0.009159
160,16.8463,0.557549,1.71762,23.051,-0.000475,0.07322,23.8951,0.000299,0.009343
161,16.8112,0.497975,1.46469,22.6147,0.001684,0.047787,23.6935,-0.000928,0.008663
162,16.9962,0.519388,1.4673,22.8117,0.002072,0.041063,24.1153,5e-05,0.007421
163,16.8436,0.527806,1.90149,22.8689,0.000648,0.049936,23.6859,-4.7e-05,0.007965
164,16.5008,0.559133,2.27435,23.0676,-0.006212,0.049432,23.9806,-0.000462,0.007682
165,16.7377,0.512764,1.97513,22.8205,-0.001873,0.020266,23.9666,0.000427,0.012606
166,16.8834,0.52174,1.83529,22.2702,-0.008311,0.056021,23.7343,0.000114,0.00816
167,16.6793,0.587902,2.60268,22.2862,0.001971,0.024994,23.8912,-0.000166,0.008995
168,16.6083,0.546971,2.47752,22.2225,-0.000599,0.011073,23.8864,0.000781,0.008582
169,16.7989,0.569279,2.14775,22.3651,-3.7e-05,0.009513,23.4299,-9.5e-05,0.009248
170,16.8105,0.55197,2.08386,21.8768,0.000699,0.008466,23.8366,-0.000547,0.006941
171,16.54,0.563997,2.10432,22.0182,0.002063,0.014588,24.0521,-9.3e-05,0.00813
172,16.5067,0.55564,1.79233,21.5255,0.000855,0.011292,23.7741,-0.00023,0.00918
173,16.617,0.536537,0.986269,21.2776,0.000242,0.011506,23.4837,0.00015,0.007844
174,16.5475,0.514677,1.69262,20.5011,-0.000369,0.023793,23.9954,0.00046,0.007077
175,16.617,0.666763,5.26557,19.7057,-0.001212,0.02892,24.2954,-0.000358,0.00766
176,16.688,0.641479,3.13664,19.3922,-0.004636,0.046981,23.5372,-0.001012,0.009861
177,16.8286,0.617922,1.44612,18.6642,-0.00457,0.111696,23.9949,-0.000219,0.008012
178,16.7996,0.546495,1.16896,18.7172,-0.000373,0.175567,24.1607,-3.6e-05,0.008969
179,16.5372,0.566625,1.08787,18.2506,-0.011516,0.130306,23.9423,-0.00031,0.008766
180,16.6278,0.567696,1.56651,19.051,-0.021878,0.14233,23.871,-0.00047,0.009616
181,16.1115,0.583395,2.18958,18.5397,-0.035275,0.428232,23.9129,8.5e-05,0.009906
182,16.7346,0.583085,2.75931,18.5617,0.004654,0.041571,23.9613,-9.9e-05,0.008358
183,16.6573,0.621135,2.81242,18.2016,0.011385,0.038008,24.0775,0.000251,0.009123
184,16.7588,0.628913,2.83323,17.8445,0.010976,0.034199,23.9803,-0.001066,0.010361
185,16.5243,0.600251,2.15199,17.307,0.00838,0.03226,24.2554,-0.000705,0.011355
186,16.4372,0.602057,2.28309,16.8944,-0.000622,0.005618,24.1752,0.000752,0.014191
187,16.5719,0.626004,2.88627,17.0971,-0.000939,0.003532,24.2224,-7e-05,0.009876
188,16.4335,0.568071,2.49178,16.8306,-0.001851,0.00629,23.9636,-0.000306,0.012613
189,16.4984,0.580398,2.31039,16.8525,-0.002728,0.008599,23.4925,0.000535,0.012354
190,16.5033,0.59662,2.13504,16.9626,-0.004821,0.013625,24.194,-0.000488,0.010285
191,16.6507,0.61029,2.61037,16.8929,-0.007297,0.020195,23.9393,-0.000326,0.009917
192,16.4967,0.653207,2.85752,16.6889,-0.007901,0.024189,23.742,0.000414,0.01153
193,16.3649,0.570433,2.39153,16.7888,-0.013792,0.048953,23.9265,0.00119,0.013683
194,16.5769,0.573489,1.56868,16.9958,-0.008439,0.541476,23.9416,0.000373,0.013063
195,16.5297,0.599834,1.60003,16.7984,-0.016242,0.047124,23.5934,0.000385,0.009655
196,16.4115,0.569447,2.18435,16.4982,-0.014371,0.024274,23.8152,0.000329,0.008384
197,16.6145,0.614179,2.54837,16.9399,-0.021464,0.037746,24.0699,0.000159,0.00812
198,16.6917,0.621827,2.68222,17.2052,-0.032093,0.051154,23.8738,-0.000504,0.007845
199,16.2804,0.599876,2.80081,16.8611,-0.031865,0.086875,23.8795,-9.1e-05,0.008704
200,16.4899,0.608691,2.4366,17.0247,-0.035939,0.049347,23.9836,-0.000265,0.00911
201,16.6465,0.609261,2.00495,17.1878,-0.073957,0.081362,23.9584,-0.000441,0.010295
202,16.6926,0.620195,2.73525,17.5006,-0.1248,0.160782,23.7993,0.000323,0.009684
203,16.4201,0.617228,3.2887,17.3894,-0.105623,0.337464,23.7278,-0.000755,0.008922
204,16.701,0.658773,2.98124,17.7251,-0.157511,0.572416,23.8913,-0.000516,0.008959
205,16.1415,0.67364,3.29199,17.3144,-0.113572,1.12479,23.9612,-3.6e-05,0.01011
206,16.2395,0.697581,4.09985,17.299,-0.106472,0.164082,23.862,0.00044,0.010369
207,16.5424,0.727452,3.70079,17.5616,-0.10793,0.120507,23.9213,-0.000699,0.009281
208,16.2056,0.699599,2.78539,17.5172,-0.1014,0.118717,23.5064,0.000817,0.009343
209,16.2302,0.707065,3.36055,17.5531,-0.108873,0.214661,23.8762,0.000332,0.009632
210,16.3437,0.688714,3.17604,17.5736,-0.119703,0.326029,23.9408,-0.000629,0.008328
211,16.2627,0.686709,2.98508,17.4537,-0.183993,2.04838,23.9127,-0.000308,0.00819
212,16.4161,0.66866,2.80496,17.5859,-0.139943,0.95532,23.8564,0.000193,0.009343
213,16.0454,0.669658,2.13239,17.3925,-0.075662,0.412013,24.0704,0.000306,0.008295
214,16.6488,0.642528,2.7542,18.0902,-0.034039,0.142134,23.892,-0.000363,0.00943
215,16.0201,0.699363,3.72413,18.2067,0.009419,0.121319,24.0221,-4.3e-05,0.008686
216,16.512,0.697992,3.57146,19.0001,-0.003346,0.089552,24.2885,-5.8e-05,0.008926
217,16.3942,0.709682,3.68515,18.122,-0.000419,0.043413,24.2058,-8.2e-05,0.009264
218,16.5198,0.770236,3.76445,17.9708,-0.002025,0.043873,23.9316,-0.000669,0.010039
219,16.1429,0.744865,3.94911,17.56,-1.5e-05,0.025952,24.1274,-0.000678,0.009662
220,16.438,0.710778,3.26768,17.8515,0.003656,0.063318,23.9743,-6.1e-05,0.008822
221,16.5296,0.73004,3.66134,17.9084,-0.001403,0.015915,24.0746,-0.000621,0.012191
222,16.5961,0.761047,3.95932,18.0408,-0.001986,0.049804,24.1854,0.000342,0.010054
223,16.2768,0.776453,5.87765,17.6614,-0.000229,0.024703,23.7218,-0.000727,0.010649
224,16.2101,0.744361,5.39431,17.5903,0.00115,0.027762,24.0151,-0.000274,0.008552
225,16.5341,0.769912,4.57112,17.6939,0.001276,0.015647,23.9201,0.000159,0.01093
226,16.1595,0.821662,5.98552,17.5371,-0.000184,0.020584,24.2621,0.000554,0.00932
227,15.8512,0.850312,6.83095,17.2212,-0.000951,0.010305,23.9415,-9.9e-05,0.007631
228,16.4028,0.840525,4.57796,17.7153,0.002406,0.017281,24.1944,-0.000116,0.007736
229,16.6486,0.842116,4.93463,17.9174,-0.000745,0.017015,23.9764,0.000297,0.008008
230,16.3456,0.864299,7.30246,17.5917,-0.001401,0.011492,24.0448,5e-06,0.008898
231,16.4487,0.879754,6.69773,17.7461,-0.001196,0.028867,24.2529,-0.001105,0.008963
232,16.4888,0.875843,9.48228,17.6663,0.001244,0.016898,24.1839,-0.000179,0.009377
233,15.975,0.824404,6.04733,17.453,0.000534,0.019801,24.0751,-0.001006,0.011063
234,15.885,0.85535,5.83842,17.3287,-0.000471,0.006253,23.9545,-0.000317,0.01026
235,16.3403,0.905544,5.92571,17.6064,0.000429,0.008035,23.9906,-0.000272,0.009482
236,16.2951,0.893904,6.74235,17.6447,-0.00049,0.010305,23.8487,-0.000503,0.010055
237,16.4423,0.993204,12.0373,17.7834,0.000182,0.008046,24.227,-0.000155,0.008792
238,16.2285,0.887154,9.06493,17.5377,0.000508,0.008898,24.2481,-0.000651,0.009717
239,16.5727,0.977346,13.254,17.9758,0.000467,0.022876,23.6202,0.000582,0.011236
240,16.1809,1.00963,13.3946,17.5428,3.2e-05,0.01441,23.88,0.000476,0.007752
241,16.4686,0.946411,9.90286,17.8053,0.000523,0.005367,24.1631,0.000528,0.009155
242,16.288,0.882622,7.42702,17.672,0.000253,0.004869,23.7603,-8.4e-05,0.009379
243,16.362,0.959202,7.34752,17.7803,-8e-05,0.003508,23.9282,8.3e-05,0.008107
244,16.2906,0.964711,6.42448,17.7233,-4.1e-05,0.003801,24.2956,-0.000402,0.00773
245,16.2458,0.913332,4.9328,17.7133,-1.6e-05,0.004497,23.7402,0.00049,0.009319
246,16.4426,0.95946,4.79749,17.709,-9e-06,0.002915,24.4932,-0.000358,0.008505
247,16.2764,0.949574,3.81412,17.6344,0.000119,0.008886,24.3438,0.000126,0.00917
248,16.2856,0.877625,4.09628,17.7714,2.6e-05,0.005476,24.2335,0.00014,0.009189
249,16.1364,0.881866,4.49127,17.5976,-0.000199,0.011255,24.0148,-0.000197,0.008891
250,16.339,0.954656,4.88038,17.5777,0.000138,0.005307,23.9291,-0.000381,0.008157
251,16.5044,0.97255,5.28983,17.8233,0.000496,0.014597,24.1497,-0.000244,0.008473
252,16.2513,1.02839,6.33054,17.5905,2.5e-05,0.004968,23.7879,0.000112,0.010012
253,16.6141,0.980677,4.28371,17.9031,8.7e-05,0.005249,24.0137,0.000485,0.008327
254,16.299,0.979076,3.86157,17.5114,0.000151,0.002927,24.1032,0.000174,0.007913
255,15.873,0.969532,4.13732,17.3523,0.000144,0.006222,24.3334,-0.000178,0.00987
256,16.1693,0.938749,3.55788,17.7202,0.0001,0.00372,24.0182,0.00035,0.009937
257,15.9444,0.889705,3.1687,17.2641,-0.000225,0.005473,23.8765,-0.000191,0.008505
258,16.1415,0.873208,3.57769,17.4463,-4.9e-05,0.003051,23.7612,3.7e-05,0.008714
259,16.2272,1.06268,7.18037,17.5846,-0.000142,0.00335,24.1698,0.001289,0.009772
260,16.4798,1.08293,8.6876,17.7879,-3.9e-05,0.002553,24.5147,0.000544,0.007908
261,16.2832,1.13307,17.9002,17.6435,0.000249,0.00287,23.6385,-0.000392,0.009209
262,16.4556,1.33885,23.7464,17.8671,3.8e-05,0.001476,23.7026,0.000655,0.010296
263,16.5057,1.25045,14.7719,17.9109,0.000111,0.002443,24.2431,6e-06,0.008666
264,16.6059,1.11943,10.3108,17.8972,0.000117,0.002109,24.2532,-1.7e-05,0.008546
265,16.3321,1.08995,7.69544,17.7101,6.2e-05,0.003642,24.1485,6.4e-05,0.009891
266,16.2156,1.08569,5.53185,17.6105,-0.000281,0.002651,24.1085,-0.000519,0.008462
267,16.2704,1.06137,5.00131,17.7198,0.0001,0.002763,24.0881,-0.000243,0.008599
268,16.0575,1.00097,5.14616,17.5496,0.000107,0.002788,24.0571,-0.000765,0.008029
269,16.5797,1.01859,4.79219,17.9796,-7.7e-05,0.003975,23.9769,0.000513,0.009893
270,16.3108,1.05242,5.01085,17.751,-2.1e-05,0.00182,24.2737,-0.000111,0.008632
271,16.3843,1.02278,4.49641,17.6589,-0.000121,0.002247,24.2536,0.000192,0.008196
272,16.3967,0.987348,3.97343,17.7956,0.000134,0.003117,24.3195,-1.1e-05,0.008872
273,16.1404,0.983036,5.01905,17.5623,-0.00011,0.00231,24.2431,0.000148,0.009825
274,16.2706,1.11973,9.42499,17.717,-0.000173,0.002937,23.8718,-0.000248,0.008479
275,16.3328,1.20027,9.48304,17.7953,8e-05,0.002879,23.8456,-0.000197,0.009133
276,16.4231,1.20873,8.66441,17.7213,-5.2e-05,0.001885,24.0072,0.000203,0.010355
277,16.3691,1.14792,5.83089,17.7711,0.000293,0.00358,24.4236,0.000484,0.00883
278,16.3453,1.07362,5.48591,17.6082,0.000134,0.001497,24.1891,0.000174,0.009424
279,16.3725,1.08423,4.91303,17.7462,0.000202,0.005014,24.1212,-0.000547,0.008303
280,16.0455,1.15492,4.89449,17.4345,-7.3e-05,0.002432,23.768,0.001059,0.008422
281,16.041,1.15439,5.99749,17.6009,-0.000201,0.002662,24.0791,-0.000424,0.009974
282,15.9563,1.05834,6.85252,17.5271,-0.000132,0.00144,24.1082,-0.000455,0.009201
283,16.1738,1.1756,8.62494,17.6662,-0.000158,0.003174,24.0768,-0.000248,0.008375
284,16.2012,1.1337,8.45356,17.5446,-1.3e-05,0.001572,24.3448,0.000202,0.007859
285,16.3647,1.24434,9.33379,17.7722,4.7e-05,0.00209,24.3743,3.3e-05,0.008096
286,15.9236,1.14264,8.24589,17.424,-0.000184,0.00152,24.2227,-0.000644,0.009069
287,16.1189,1.22795,12.3911,17.5821,5.3e-05,0.00216,24.0014,-0.000647,0.010312
288,16.3322,1.21568,13.8334,17.7553,-7e-06,0.00201,24.1947,0.000564,0.011794
289,16.2149,1.23108,19.0952,17.7422,-0,0.001944,24.1011,-7.7e-05,0.008881
290,15.9623,2.20865,81.6125,17.5311,9.9e-05,0.002575,24.1854,-5.4e-05,0.009243
291,16.1389,2.16445,64.8404,17.6285,4.2e-05,0.00255,24.0366,-6.6e-05,0.009335
292,16.1523,1.78214,42.535,17.5565,7.3e-05,0.000924,23.8066,0.000266,0.007635
293,16.1936,1.82054,53.0745,17.6752,0.000131,0.00151,24.3506,-0.001583,0.009116
294,16.0821,1.61604,36.0316,17.5605,-8e-05,0.001478,24.653,4.6e-05,0.008934
295,16.272,1.48571,27.6032,17.7485,1.9e-05,0.001542,24.1098,-7e-06,0.010377
296,15.8686,1.42236,19.8118,17.3844,-0.000231,0.001579,24.223,0.000364,0.009428
297,16.1933,1.35493,20.3033,17.643,2.8e-05,0.001262,23.7891,0.000308,0.009248
298,16.2266,1.32039,20.397,17.7886,-3.2e-05,0.001223,24.0248,7e-06,0.008526
299,16.4634,1.28375,13.7482,17.8894,3.4e-05,0.001536,24.4598,8.7e-05,0.008488
300,16.3824,1.2189,14.2238,17.8188,0.000116,0.002028,24.6034,-0.000796,0.008095
301,16.7056,1.23103,12.7163,18.1968,1.1e-05,0.001503,24.1846,6.3e-05,0.01113
302,15.8256,1.198,11.3956,17.4238,-1.1e-05,0.00116,24.0022,0.000599,0.007547
303,16.174,1.20044,8.07575,17.8042,6.7e-05,0.001052,24.3186,-0.000481,0.00907
304,16.3962,1.24004,9.90519,17.8111,2e-06,0.002212,23.8326,0.000204,0.007473
305,16.3379,1.22249,8.49329,17.8672,4.2e-05,0.001697,24.2928,-0.00046,0.010034
306,15.9938,1.1408,6.78454,17.5728,0.000172,0.001354,23.9088,-0.000259,0.008606
307,16.09,1.26867,6.2243,17.5792,-9.2e-05,0.002041,23.9947,-8.5e-05,0.011295
308,16.0385,1.23752,8.00709,17.534,-0,0.001701,24.2909,0.000125,0.008287
309,16.1765,1.25327,7.16605,17.7613,-4.5e-05,0.001171,24.1852,0.000657,0.008581
310,15.819,1.29485,7.1267,17.4221,-0.000108,0.002227,24.4228,-0.00016,0.008468
311,15.9592,1.25132,6.01452,17.4378,7.9e-05,0.000816,24.3672,0.00038,0.007928
312,16.2365,1.25533,9.36529,17.7739,-0.000112,0.001671,24.2588,0.000115,0.00794
313,16.2786,1.38998,11.5032,17.8654,-0.000139,0.00111,24.3446,-0.000728,0.00781
314,16.3528,1.33079,10.0012,17.832,-0.00012,0.001461,24.2821,0.000163,0.008787
315,16.2821,1.29126,7.82292,17.9086,-3e-05,0.000823,24.3462,0.000136,0.009324
316,16.0275,1.28168,6.0078,17.6671,4e-05,0.001428,24.0706,0.000286,0.010252
317,16.447,1.24427,5.42352,18.0092,0.000101,0.001585,24.4322,-0.000541,0.008866
318,15.938,1.14547,5.94517,17.7169,8.8e-05,0.00221,23.9107,-3e-05,0.009309
319,16.1972,1.20791,6.93955,17.8461,0.000118,0.001767,24.1383,-0.000613,0.007879
320,15.7309,1.11289,7.77383,17.355,9.3e-05,0.00144,23.8404,-2.8e-05,0.008941
321,16.461,1.15511,7.3356,17.9241,0.000133,0.001448,24.456,-0.001306,0.007824
322,15.9997,1.13519,7.30632,17.6829,-3e-06,0.001443,24.3078,-0.000412,0.008771
323,16.1669,1.26072,8.36914,17.7705,0.000201,0.003414,24.2256,-0.000371,0.009436
324,16.4096,1.21531,8.42834,17.8144,2.4e-05,0.002199,24.1403,0.000704,0.008338
325,16.388,1.31963,11.2655,17.9568,-2.2e-05,0.001185,24.2487,-0.000723,0.00961
326,16.5083,1.20442,13.9992,17.9677,-0.000196,0.001305,24.0942,-0.000419,0.010329
327,16.1019,1.21497,23.212,17.7522,-1e-05,0.001766,24.291,0.000272,0.010654
328,16.3535,1.31659,38.4984,18.0101,-9e-06,0.00114,24.2624,0.00018,0.008028
329,16.2191,2.53687,154.863,17.9209,7.2e-05,0.001433,24.2799,0.000315,0.00812
330,15.9067,3.17049,201.566,17.541,-4.7e-05,0.001037,24.4792,-5.2e-05,0.007858
331,15.9211,3.71187,203.323,17.6552,-6.9e-05,0.002083,24.3648,0.000233,0.008933
332,15.7095,2.58658,158.626,17.3902,0.000108,0.002008,24.0287,-9.7e-05,0.010575
333,16.238,2.24326,107.223,17.7361,6.1e-05,0.002156,24.1852,0.000267,0.008409
334,16.1424,1.84295,86.7566,17.7696,0.000219,0.001213,23.6574,-0.000107,0.008776
335,15.9665,1.7356,56.2717,17.6718,7.5e-05,0.001478,23.9235,-0.000549,0.008354
336,16.0367,1.65009,41.562,17.6096,-5.4e-05,0.002491,24.523,-0.000177,0.00827
337,16.0302,1.61777,30.8182,17.6986,-0.000388,0.001631,23.8762,-9.7e-05,0.007984
338,16.0719,1.59827,26.2235,17.7264,2.4e-05,0.001412,24.5338,9.2e-05,0.008219
339,16.0909,1.52265,19.6835,17.7228,5.8e-05,0.001006,24.5764,-0.00029,0.008463
340,16.0724,1.45789,18.2465,17.7113,0.000208,0.001946,24.0941,0.00022,0.008126
341,16.0745,1.44746,9.89328,17.7344,-6e-05,0.001403,24.4512,0.000106,0.00774
342,16.0277,1.33534,14.2562,17.6496,-3.2e-05,0.001535,24.9218,-0.00056,0.008748
343,16.2421,1.33348,8.72234,17.7624,-0.000144,0.001419,24.002,-0.000429,0.008097
344,16.2636,1.32764,10.3298,17.9129,8.7e-05,0.001306,24.4701,9.6e-05,0.009719
345,16.1707,1.3768,7.91367,17.8096,3.4e-05,0.001175,24.2949,-0.000614,0.008118
346,16.0559,1.28019,8.87276,17.8341,8.3e-05,0.000892,24.6335,-0.000413,0.007468
347,16.5519,1.237,6.29814,18.2609,3e-05,0.002078,24.1646,-0.0005,0.007947
348,16.2737,1.3924,11.4453,17.9528,-0.000218,0.003277,24.3408,-0.000252,0.007848
349,15.8467,1.37475,9.28019,17.5191,5.3e-05,0.001771,24.0256,0.00027,0.008004
350,16.2169,1.30387,8.52526,17.6309,0.00011,0.002433,24.3512,-0.000353,0.007324
351,16.0981,1.34222,7.33994,17.8304,-0.000159,0.001685,24.7602,0.000578,0.008072
352,16.3532,1.26284,6.1586,18.0849,-9.5e-05,0.000957,24.4011,6.5e-05,0.008928
353,16.1974,1.24949,6.25228,17.8889,-2.7e-05,0.002596,24.3708,3.7e-05,0.00685
354,16.1391,1.31294,5.43347,17.8678,4.5e-05,0.001051,24.8057,-0.000122,0.007387
355,16.2291,1.32527,7.75781,17.8618,-0.000529,0.003281,24.219,-5.9e-05,0.007565
356,16.2017,1.32726,6.81616,17.886,0.000128,0.001275,24.4911,-0.000756,0.007923
357,15.8477,1.29423,6.27495,17.6024,-0.000147,0.001848,24.2272,0.000502,0.008583
358,16.0483,1.35699,8.40939,17.8569,2e-06,0.001781,24.1179,-0.000134,0.007848
359,16.1585,1.2286,8.49738,17.8872,0.000103,0.001331,23.9785,-2.7e-05,0.0078
360,15.972,1.16383,7.72789,17.8299,9e-05,0.002174,24.5753,-0.000129,0.007758
361,16.2619,1.46647,11.2521,18.0915,-0.000126,0.001564,23.9769,0.000894,0.00818
362,16.0411,1.30895,9.99544,17.9332,0.000138,0.002981,24.5324,0.000145,0.00868
363,16.3564,1.33139,7.55372,18.0255,-4e-06,0.002391,24.2424,-1.9e-05,0.008055
364,16.075,1.27884,6.09228,17.7835,-0.000149,0.001599,24.4949,0.000515,0.007901
365,15.9449,1.3416,10.7083,17.8555,-0.00019,0.001418,24.4009,0.000212,0.008034
366,16.2655,1.2931,12.0703,17.8993,-0.000313,0.002446,24.4374,0.000588,0.009189
367,16.2409,1.22128,11.1933,17.7718,0.000122,0.003233,23.9159,-0.000323,0.007575
368,16.0671,1.35585,10.015,17.7977,1.2e-05,0.001496,24.4211,0.000821,0.009896
369,15.9507,1.28872,10.1545,17.585,-0.00017,0.002208,24.0354,0.000171,0.008154
370,15.843,1.2488,9.54031,17.5885,-0.000757,0.005604,24.4038,-0.0004,0.007943
371,16.3912,1.31043,7.94265,17.9937,-0.000265,0.005556,24.1107,-0.000175,0.009815
372,16.5278,1.25714,7.04649,17.993,-0.000438,0.006759,23.9512,-0.000359,0.008877
373,16.1281,1.22638,5.73394,17.7232,-0.000131,0.003007,24.6379,0.000399,0.008501
374,16.3993,1.29427,7.33393,18.1029,-0.000208,0.005264,24.2144,-2.1e-05,0.009949
375,15.936,1.26045,9.34109,17.501,-0.000149,0.003694,24.1834,-0.000744,0.009516
376,16.1808,1.2104,9.19481,17.8437,-0.000128,0.005701,24.3368,-0.000414,0.009498
377,15.9765,1.29872,12.0944,17.7605,5.3e-05,0.007939,24.5305,-0.000167,0.0086
378,16.0357,1.32206,13.2329,17.7376,-0.000123,0.013787,24.1113,0.000466,0.008567
379,16.2265,1.39282,13.7158,17.8987,1.6e-05,0.016339,24.1703,0.000692,0.009181
380,16.2289,1.19431,15.1513,17.8657,0.000167,0.009548,23.7721,-0.000195,0.00767
381,16.1284,1.39928,16.851,17.7255,-3e-05,0.011227,24.7921,2e-05,0.009054
382,15.9277,1.31018,15.754,17.5898,0.000613,0.007207,24.2726,-4.1e-05,0.008265
383,16.3583,1.29122,15.7347,18.0185,0.000459,0.011657,24.1827,-0.000371,0.009463
384,15.9863,1.24771,11.424,17.6468,-0.00113,0.009748,24.0844,5.8e-05,0.010405
385,15.9918,1.32549,9.67041,17.7439,0.000558,0.007141,24.3273,-0.000321,0.009624
386,16.0915,1.161,12.4907,17.8609,0.000692,0.009978,24.3849,-0.000295,0.00828
387,16.1529,1.27116,17.6335,18.0672,0.00083,0.020453,24.3733,-0.000453,0.008859
388,15.8067,1.27317,11.981,17.7901,-0.000755,0.022253,24.4067,-0.000293,0.007202
389,16.1191,1.37894,14.9348,17.8028,-0.000962,0.01531,24.4001,0.000296,0.008607
390,16.0854,1.31335,12.1166,17.8946,0.000219,0.006181,24.5669,-0.00017,0.008012
391,15.8772,1.30699,10.9746,17.7999,0.000578,0.053593,24.3646,-0.000306,0.009142
392,15.9355,1.29072,16.667,17.9793,0.001216,0.01636,24.5082,0.000216,0.008351
393,16.4162,1.30963,24.7244,18.0056,0.000352,0.043531,24.3267,-0.000285,0.008152
394,16.0511,1.29013,25.9093,17.924,-0.000134,0.013771,24.2323,-0.001024,0.008868
395,16.3541,1.30923,19.5758,18.0168,0.000408,0.011475,24.3379,-7.8e-05,0.0098
396,16.037,1.20041,14.2177,17.8049,6e-06,0.004983,24.3915,0.000166,0.009637
397,16.0123,1.39486,19.2427,17.6672,0.000218,0.007601,24.3754,-0.000515,0.007837
398,16.1851,1.23674,16.6731,17.8974,0.00026,0.005866,24.2855,7.6e-05,0.009848
399,16.1404,1.25222,13.8131,17.8468,0.000294,0.003584,24.2629,0.00012,0.009463
400,16.4346,1.30483,12.4166,17.7971,0.000183,0.002334,24.4609,-0.000548,0.008332

